Embedded Soft Sensing in Soft Ring Actuator for Aiding with theSelf-Organisation of the In-Hand Rotational Manipulation

This paper proposes a soft sensor embedded in a soft ring actuator with five fingers as a soft hand to identify the bifurcation of manipulated objects during the in-hand manipulation process. The manipulation is performed by breaking the symmetry method with an underactuated control system by bifurcating the object to clockwise or counter-clockwise rotations. Two soft sensors are embedded in parallel over a single soft finger, and the difference in the resistance measurements is compared when the finger is displaced or bent in a particular direction, which can identify the bifurcation direction and aid in the break of symmetry approach without the need of external tracking devices. The sensors performance is also characterised by extending and bending the finger without an object interaction. During an experiment that performs a break of symmetry, manipulated objects turn clockwise and counter-clockwise depending on the perturbation and actuation frequency, sensors can track the direction of rotation. The embedded sensors provide a self-sensing capability for implementing a closed-loop control in future work. The soft ring actuator performance presents a self-organisation behaviour with soft fingers rotating an object without a required control for rotating the object. Therefore, the soft fingers are an underactuated system with complex behaviour when interacting with objects that serve in-hand manipulation field.

==> Erreurs.txt <==
15 voisins + dét lat et long pour seq <5 + premier él de séq = len_seq avant la fin: 
0.0135493


Avec dernier de poly_test comme début pour d :
0.017076


En séparant en 3 en fonction de CALL_TYPE
Avec 50000 : 0.0146719

Avec 100000 : 0.01577


05215_poly+timestamp.py : 
Avec 50 0320 : erreur : 0.013

061215_RandomForest: 
trainData_LS = pd.DataFrame(data=trainData, index=ind[0:5000])
	#We create the test sample for the model
	trainData_TS = pd.DataFrame(data=trainData, index=ind[5000:5320])
	#We create the train sample for the final decision
	trainData_Final = pd.DataFrame(data=trainData, index=ind[5320::])
erreur : 


061215_BackToSimpleModel.py
erreur : 0.029 en la calculant moi même sur 300 000 de train
erreur : 0.028 avec 500 000


test_061215_PM.py
0.01930 sur Kaggle sur 10000

test_061215_ABC.py
0.0240 sur Kaggle sur 50000
0.01341 sur 50 000 erreur calculée nous-même
0.013666 sur 100 000 """ """ """

test_061215_ABC.py quand on prend les x milles de façon aléatoire :
avec 50000 : erreur = 0.01346
avec 100 000 : erreur = 0.01352
avec 200 000 : erreur = ???

test_071215_PeriodOfDay.py
avec 50 000 : erreur = 0.01353
avec 100 000: erreur = 0.01366

